On the stabilization of a kinetic model by feedback-like control fields in a Monte Carlo framework

The construction of feedback-like control fields for a kinetic model in phase space is investigated. The purpose of these controls is to drive an initial density of particles in the phase space to reach a desired cyclic trajectory and follow it in a stable way. For this purpose, an ensemble optimal control problem governed by the kinetic model is formulated in a way that is amenable to a Monte Carlo approach. The proposed formulation allows to define a one-shot solution procedure consisting in a backward solve of an augmented adjoint kinetic model. Results of numerical experiments demonstrate the effectiveness of the proposed control strategy.

==> fig/uniform_initial/direct_calculation/control_TimeMean/Control_init_0.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0.0318713 0.0325997 0.034798 0.0385048 0.0437796 0.050696 0.0593319 0.0697552 0.082007 0.0960808 0.111898 0.12928 0.147921 0.167355 0.186927 0.205784 0.222888 0.237073 0.247146 0.251908 0.250052 0.240015 0.220097 0.18878 0.145757 0.0934561 0.0363357 -0.0215172 -0.0768091 -0.12759 -0.172868 -0.210927 -0.239689 -0.258142 -0.266556 -0.265773 -0.25719 -0.242546 -0.223678 -0.202344 -0.180096 -0.158208 -0.13766 -0.119147 -0.103127 -0.0898718 -0.079518 -0.0721192 -0.0676845 -0.0662076 
0.0649408 0.0664449 0.0709863 0.078649 0.0895642 0.103896 0.121819 0.143492 0.169023 0.198422 0.231551 0.268071 0.307372 0.348511 0.39014 0.430464 0.46726 0.498006 0.52019 0.531419 0.529111 0.509906 0.469925 0.404992 0.312935 0.199516 0.0764304 -0.0473879 -0.164527 -0.271311 -0.367353 -0.448721 -0.509652 -0.547827 -0.564512 -0.561485 -0.541864 -0.50952 -0.468455 -0.422457 -0.374832 -0.328256 -0.28475 -0.245725 -0.212081 -0.184328 -0.162705 -0.147282 -0.138049 -0.134976 
0.100412 0.102788 0.109966 0.122092 0.139393 0.162158 0.190702 0.225325 0.266251 0.31356 0.367102 0.42641 0.490589 0.558207 0.627156 0.694531 0.756604 0.808982 0.847523 0.868732 0.869144 0.843046 0.783851 0.682061 0.527542 0.331862 0.123625 -0.0838849 -0.276306 -0.448373 -0.607114 -0.74433 -0.844823 -0.904637 -0.929202 -0.920564 -0.884397 -0.827656 -0.757186 -0.679388 -0.599741 -0.522578 -0.45108 -0.38739 -0.332809 -0.28801 -0.253244 -0.228522 -0.213753 -0.208843 
0.139494 0.14289 0.153159 0.17053 0.19537 0.228148 0.269393 0.319624 0.379275 0.448582 0.527467 0.615397 0.711234 0.813068 0.917988 1.02175 1.11867 1.20118 1.26278 1.29921 1.30808 1.27951 1.18322 0.999287 0.759908 0.514612 0.231409 -0.0975592 -0.394722 -0.661823 -0.916929 -1.13866 -1.29105 -1.37205 -1.4045 -1.38385 -1.32117 -1.22846 -1.11632 -0.99476 -0.872123 -0.754766 -0.647175 -0.552216 -0.471478 -0.405648 -0.354834 -0.318846 -0.297404 -0.290285 
0.183403 0.188024 0.202006 0.225704 0.259682 0.304677 0.361535 0.431129 0.514235 0.611394 0.722725 0.847738 0.985127 1.13257 1.28644 1.44093 1.58832 1.71436 1.80841 1.84913 1.83629 1.74537 1.55041 1.27969 0.977816 0.667932 0.347092 -0.049125 -0.484242 -0.821989 -1.14058 -1.48087 -1.78762 -1.99414 -2.04988 -2.00445 -1.89803 -1.75104 -1.57785 -1.39407 -1.21187 -1.04006 -0.884548 -0.748817 -0.634515 -0.542061 -0.471155 -0.421182 -0.391506 -0.381668 
0.233348 0.239458 0.257965 0.289398 0.334608 0.394721 0.471059 0.565032 0.677979 0.81096 0.964504 1.13832 1.33103 1.53998 1.76145 1.98722 2.19939 2.34517 2.4029 2.40255 2.31392 2.1076 1.82659 1.50397 1.14233 0.82254 0.503798 0.0239126 -0.4931 -0.937129 -1.31713 -1.72691 -2.13743 -2.47801 -2.75086 -2.81015 -2.67354 -2.44568 -2.1814 -1.90794 -1.64217 -1.39569 -1.17582 -0.986364 -0.828557 -0.702078 -0.605791 -0.538306 -0.49838 -0.48517 
0.290512 0.29844 0.322486 0.363422 0.422505 0.501418 0.602186 0.727029 0.878164 1.05752 1.26635 1.50482 1.77155 2.06317 2.37886 2.66981 2.88249 2.96958 2.93115 2.83827 2.71217 2.44866 2.03529 1.65787 1.26626 0.909924 0.52892 0.0279065 -0.469077 -0.95763 -1.35524 -1.82829 -2.39643 -2.82788 -3.22719 -3.50297 -3.55282 -3.36823 -2.97584 -2.57303 -2.18998 -1.84095 -1.53464 -1.27442 -1.06029 -0.890387 -0.762085 -0.672712 -0.620052 -0.602665 
0.356018 0.366166 0.39698 0.449572 0.525764 0.62803 0.7594 0.923295 1.12328 1.36268 1.64405 1.96842 2.33477 2.73209 3.09671 3.38368 3.52314 3.56891 3.48251 3.19056 2.90029 2.5272 2.16127 1.80895 1.27876 0.850835 0.387497 -0.0759276 -0.368069 -0.820269 -1.35529 -1.87668 -2.41012 -2.97606 -3.53669 -3.96453 -4.2441 -4.28935 -3.9796 -3.4327 -2.8862 -2.39684 -1.97521 -1.62255 -1.3361 -1.11126 -0.942933 -0.82644 -0.758102 -0.735588 
0.430887 0.443724 0.482763 0.549572 0.646744 0.77785 0.947344 1.16038 1.42255 1.73938 2.11569 2.55401 3.03903 3.49601 3.83995 4.12284 4.1591 4.02422 3.88868 3.44777 2.82914 2.3234 1.89652 1.60083 1.1751 0.604157 0.202929 0.04263 -0.0846006 -0.603105 -1.24311 -1.73668 -2.30227 -2.95704 -3.57768 -4.1903 -4.68855 -4.98603 -4.96219 -4.47792 -3.76569 -3.08466 -2.51132 -2.03963 -1.66161 -1.36819 -1.15049 -1.00085 -0.913476 -0.884756 
0.515972 0.532044 0.58099 0.664986 0.787663 0.954079 1.17065 1.44501 1.78564 2.20148 2.70158 3.25665 3.82652 4.34786 4.62939 4.70514 4.71263 4.39297 3.91803 3.23929 2.45425 1.79548 1.11569 0.839783 0.759424 0.495234 0.298419 0.247997 0.127993 -0.267744 -0.76252 -1.202 -1.94394 -2.67766 -3.41859 -4.19784 -4.8386 -5.41731 -5.67164 -5.51592 -4.82356 -3.92176 -3.15497 -2.53293 -2.04094 -1.66337 -1.38582 -1.19638 -1.08628 -1.05018 
0.61189 0.631811 0.69256 0.797112 0.950454 1.15962 1.4337 1.78371 2.22228 2.76271 3.40649 4.07496 4.70375 5.13024 5.34698 5.24763 4.93486 4.31149 3.22039 2.3355 1.60445 0.762646 0.185136 0.0245707 0.103087 0.262229 0.415231 0.570132 0.5229 0.2668 0.0665946 -0.377207 -1.07006 -1.94267 -2.91819 -3.94048 -4.78028 -5.50587 -6.14723 -6.29495 -5.88246 -4.92806 -3.91669 -3.10718 -2.47585 -1.99708 -1.64846 -1.41222 -1.27558 -1.23088 
0.718936 0.743377 0.818019 0.946847 1.13659 1.39685 1.74023 2.18245 2.74217 3.43642 4.20721 4.98261 5.56081 5.89868 5.86689 5.37127 4.45018 3.30586 2.0195 0.954047 0.282741 -0.277082 -0.659186 -0.668494 -0.44774 -0.236668 0.234118 0.670464 0.927374 1.18809 1.20404 0.820319 0.133201 -0.764549 -1.98349 -3.18977 -4.38743 -5.46179 -6.23874 -6.8361 -6.78346 -5.97532 -4.80279 -3.76207 -2.96445 -2.36697 -1.93605 -1.6461 -1.47919 -1.42472 
0.836987 0.866665 0.957431 1.11454 1.34689 1.66731 2.09286 2.6455 3.3539 4.18923 5.10481 5.86983 6.36629 6.47712 5.85565 4.69636 3.3186 1.8911 0.5598 -0.676773 -1.32894 -1.57679 -1.7455 -1.49833 -1.00577 -0.419078 0.274295 0.85914 1.35836 1.98575 2.3047 2.22428 1.75003 0.703726 -0.536862 -2.08072 -3.63846 -4.97414 -6.20502 -7.02526 -7.38256 -6.97653 -5.78164 -4.48723 -3.49984 -2.76748 -2.24394 -1.89407 -1.69358 -1.6283 
0.965404 1.00106 1.11026 1.29981 1.58132 1.97153 2.49274 3.17315 4.03442 5.05767 6.01084 6.71049 7.01832 6.45801 5.15776 3.49847 1.80096 0.0805297 -1.27453 -2.24225 -2.86177 -2.8421 -2.49105 -1.89223 -1.27029 -0.618585 0.123398 0.960109 1.79269 2.51236 3.06407 3.47468 3.4153 2.54735 1.06831 -0.518871 -2.43503 -4.41585 -5.74982 -6.94213 -7.81303 -7.73753 -6.70693 -5.2771 -4.07174 -3.18969 -2.56508 -2.15042 -1.91382 -1.83695 
1.10293 1.14529 1.27521 1.50141 1.83878 2.30898 2.94105 3.77202 4.83186 5.92159 6.90372 7.46318 7.03941 5.80455 3.99957 1.90163 -0.0539278 -1.85197 -3.12482 -3.73656 -3.97626 -3.7041 -2.96941 -2.18524 -1.39487 -0.519084 0.288054 1.10436 1.96069 2.755 3.57896 4.24368 4.64303 4.35712 3.08695 1.12057 -1.00243 -3.13959 -5.31933 -6.88318 -7.80601 -8.23081 -7.6085 -6.0984 -4.65949 -3.62017 -2.88994 -2.40783 -2.13375 -2.04487 
1.24762 1.29735 1.45012 1.71689 2.11657 2.6769 3.43544 4.43991 5.62842 6.8374 7.69842 7.69831 6.64164 4.7231 2.42462 0.177965 -2.05042 -3.77211 -4.74752 -5.03254 -4.72159 -4.00452 -2.95276 -2.00322 -1.18637 -0.40846 0.33692 1.10876 1.97037 2.86685 3.74508 4.63358 5.35095 5.68959 4.9181 3.04877 0.685304 -1.98023 -4.47637 -6.33454 -7.77378 -8.69152 -8.32754 -6.86467 -5.23577 -4.04312 -3.20742 -2.65777 -2.34624 -2.24537 
1.39678 1.45443 1.63181 1.94248 2.41003 3.06958 3.97007 5.14463 6.48153 7.65437 8.18736 7.54554 5.73042 3.40072 0.865137 -1.85528 -4.03052 -5.38742 -6.03365 -5.66817 -4.65409 -3.55893 -2.57575 -1.73905 -1.00713 -0.325865 0.338415 1.02798 1.78686 2.65208 3.63737 4.64997 5.70782 6.51022 6.38736 4.821 2.17505 -0.606246 -3.27078 -5.75085 -7.75959 -8.88853 -8.82896 -7.54021 -5.79764 -4.4459 -3.50602 -2.89097 -2.54349 -2.43116 
1.54699 1.61294 1.81614 2.173 2.71225 3.477 4.52869 5.87676 7.31818 8.33656 8.30657 6.93542 4.70093 1.90831 -1.07827 -3.64741 -5.65245 -6.73973 -6.54019 -5.39802 -4.1431 -3.11823 -2.25458 -1.51496 -0.861125 -0.253429 0.342815 0.963508 1.64586 2.42795 3.35431 4.46356 5.64662 6.73922 7.39137 6.40499 3.84051 0.808646 -2.38743 -5.33588 -7.53076 -8.80016 -9.13378 -8.11807 -6.30673 -4.80715 -3.77184 -3.09742 -2.71747 -2.59481 
1.69417 1.76856 1.99807 2.40216 3.01488 3.88711 5.08857 6.59283 8.09562 8.81461 8.10376 6.12147 3.34562 0.370864 -2.54731 -5.28706 -7.14667 -7.37903 -6.26476 -4.86985 -3.7125 -2.77606 -1.99716 -1.33128 -0.740717 -0.190649 0.351322 0.917642 1.54221 2.26179 3.11881 4.16289 5.43196 6.81697 7.88428 7.48021 5.2647 2.04082 -1.52608 -4.77407 -7.21999 -8.71735 -9.35693 -8.57594 -6.72328 -5.10456 -3.99095 -3.26742 -2.86052 -2.72928 
1.83369 1.91639 2.17185 2.62277 3.30916 4.29176 5.65115 7.27792 8.63119 8.91594 7.73311 5.32732 2.26791 -1.01676 -4.25797 -6.80031 -7.89815 -7.26942 -5.77347 -4.43629 -3.37022 -2.5076 -1.79309 -1.18318 -0.641511 -0.135654 0.364745 0.889968 1.47201 2.14659 2.95604 3.9534 5.21096 6.69454 8.06045 8.33075 6.31133 2.78806 -0.708731 -4.08956 -6.88981 -8.68786 -9.58416 -8.89945 -7.02102 -5.32205 -4.15242 -3.39297 -2.9662 -2.82861 
1.96055 2.05109 2.33107 2.8264 3.58288 4.671 6.14771 7.88356 9.11752 8.9398 7.14183 4.35709 1.22884 -2.13662 -5.47321 -7.89187 -8.26676 -6.93461 -5.35126 -4.10117 -3.10525 -2.29989 -1.63378 -1.06541 -0.559924 -0.0865016 0.383726 0.87961 1.43188 2.07533 2.85159 3.81302 5.02862 6.53927 8.11997 8.80577 7.04876 3.43696 -0.139848 -3.67933 -6.64798 -8.61647 -9.73358 -9.10084 -7.20373 -5.45355 -4.24959 -3.46846 -3.02977 -2.88839 
2.06965 2.16719 2.46913 3.00432 3.82341 5.00176 6.61559 8.35186 9.33418 8.75306 6.74446 3.81577 0.304868 -3.31436 -6.55209 -8.5111 -8.20653 -6.55312 -5.04154 -3.85349 -2.90838 -2.1445 -1.51283 -0.973503 -0.492913 -0.04136 0.409017 0.886132 1.41986 2.04414 2.79949 3.73609 4.91705 6.41375 8.16712 9.15097 7.46488 3.81269 0.198423 -3.40559 -6.60091 -8.71828 -9.79671 -9.18591 -7.26408 -5.49309 -4.27791 -3.49043 -3.04842 -2.90599 
2.15609 2.2594 2.57961 3.14858 4.02316 5.29123 6.9917 8.68411 9.39586 8.57192 6.37387 3.27042 -0.201704 -3.95786 -7.43914 -8.9294 -8.0073 -6.27772 -4.82823 -3.68387 -2.77253 -2.03553 -1.42557 -0.903944 -0.437922 0.00151206 0.441639 0.909856 1.43555 2.05213 2.79935 3.72602 4.8932 6.37807 8.22123 9.27124 7.58114 3.92523 0.230728 -3.42425 -6.68365 -8.80772 -9.80797 -9.13697 -7.18479 -5.43439 -4.23487 -3.45769 -3.0214 -2.8808 
2.21549 2.32293 2.65621 3.24952 4.16453 5.49928 7.29091 8.97753 9.47181 8.33811 5.91514 2.88454 -0.455335 -4.32021 -7.76136 -9.03856 -7.94786 -6.14106 -4.712 -3.58807 -2.69331 -1.96907 -1.36872 -0.854081 -0.392823 0.043818 0.482958 0.951892 1.47994 2.10044 2.85294 3.7858 4.95925 6.45007 8.3084 9.25492 7.45595 3.84823 -0.0327847 -3.84209 -6.88498 -8.92811 -9.86668 -8.96907 -6.95733 -5.27747 -4.12226 -3.37209 -2.95037 -2.81438 
2.24457 2.35412 2.69404 3.29942 4.23306 5.59219 7.4188 9.1662 9.64637 8.15138 5.56288 2.80535 -0.462711 -4.43554 -7.80015 -8.98893 -7.92369 -6.10761 -4.68314 -3.56199 -2.66791 -1.94276 -1.34015 -0.821985 -0.355828 0.0872754 0.534711 1.0141 1.55516 2.1917 2.96382 3.92035 5.12104 6.63675 8.49743 9.05909 7.00955 3.3263 -0.640125 -4.21984 -7.19428 -9.25188 -9.8977 -8.64405 -6.60609 -5.03549 -3.94799 -3.23893 -2.83938 -2.7104 
2.24151 2.35102 2.69082 3.2959 4.22872 5.58548 7.42956 9.21625 9.60168 8.10246 5.60628 2.91734 -0.322234 -4.20816 -7.48901 -8.8319 -7.91855 -6.16683 -4.74104 -3.60553 -2.69582 -1.95574 -1.33878 -0.806351 -0.325418 0.13367 0.599048 1.09912 1.66446 2.32993 3.13717 4.13731 5.39439 6.98841 8.77699 8.60458 5.87053 2.2789 -1.36912 -4.66256 -7.53805 -9.56017 -9.78937 -8.16013 -6.17452 -4.72987 -3.72415 -3.06604 -2.69435 -2.57422 
2.20614 2.31348 2.64646 3.2392 4.15269 5.48121 7.30639 9.11893 9.61492 8.21523 5.78698 3.2352 0.229591 -3.61598 -7.04169 -8.53412 -7.94199 -6.37708 -4.9036 -3.72361 -2.77868 -2.0085 -1.36438 -0.806393 -0.300271 0.184911 0.678588 1.21043 1.81226 2.52049 3.37893 4.44196 5.78013 7.49499 8.73846 7.64886 4.57812 1.07975 -2.41164 -5.50547 -8.04269 -9.62507 -9.34063 -7.54088 -5.69589 -4.3793 -3.46292 -2.86213 -2.5222 -2.41222 
2.13988 2.243 2.56277 3.13158 4.00753 5.28174 7.0555 8.83653 9.43494 8.32251 6.26305 3.89885 0.934379 -2.6959 -6.12237 -8.01139 -7.94874 -6.68424 -5.16887 -3.91679 -2.91825 -2.10249 -1.41751 -0.82174 -0.279197 0.24306 0.776492 1.35257 2.00463 2.7708 3.69755 4.8415 6.27066 7.93401 8.17109 6.15836 3.07836 -0.303778 -3.5118 -6.36565 -8.58434 -9.58099 -8.70772 -6.78685 -5.16333 -3.99331 -3.17455 -2.63578 -2.33018 -2.23118 
2.04562 2.14271 2.44352 2.97766 3.79794 4.98597 6.64218 8.38915 9.13744 8.48639 6.94719 4.72223 1.84811 -1.56948 -4.85458 -7.11993 -7.80924 -6.95214 -5.49734 -4.18268 -3.11813 -2.24084 -1.49952 -0.852307 -0.261093 0.310281 0.896436 1.53138 2.24987 3.09133 4.10696 5.35912 6.89627 7.86632 6.84232 4.27466 1.28408 -1.77448 -4.62806 -7.16469 -9.00801 -9.27226 -7.83551 -6.00488 -4.60738 -3.58868 -2.87063 -2.39582 -2.12566 -2.03801 
1.92759 2.01719 2.29448 2.78563 3.53695 4.61896 6.12609 7.81681 8.86573 8.72901 7.54067 5.36566 2.61438 -0.245093 -3.11906 -5.70983 -7.12174 -6.96622 -5.88033 -4.54689 -3.39047 -2.4299 -1.61232 -0.897869 -0.244897 0.388567 1.04226 1.7542 2.55957 3.49521 4.62194 6.01569 7.17366 6.6908 4.80063 2.31282 -0.455654 -3.17959 -5.86106 -7.97223 -9.06925 -8.54097 -6.85068 -5.24918 -4.05642 -3.18235 -2.56258 -2.15078 -1.9157 -1.83931 
1.7909 1.87202 2.12271 2.56549 3.2399 4.20545 5.54487 7.20474 8.47735 8.732 7.88568 5.97723 3.68825 1.29378 -1.41633 -3.98893 -5.80103 -6.45627 -5.99049 -4.92098 -3.74939 -2.67835 -1.75631 -0.956741 -0.229593 0.478986 1.21666 2.02973 2.95219 3.99913 5.24063 6.32342 6.07309 4.67585 2.74421 0.328371 -2.25135 -4.72877 -6.80156 -8.40697 -8.75412 -7.51172 -5.83954 -4.52197 -3.52465 -2.78682 -2.26001 -1.90817 -1.70663 -1.64102 
1.64113 1.71323 1.93567 2.3274 2.92159 3.76839 4.93978 6.47191 7.9192 8.45311 7.87825 6.66111 4.95237 2.69076 0.192125 -2.0363 -3.9163 -5.16431 -5.46255 -4.98259 -4.07314 -3.00091 -1.92412 -1.02289 -0.214847 0.580206 1.41703 2.36494 3.46624 4.54162 5.25456 5.04407 4.07428 2.52971 0.553643 -1.57708 -3.84505 -5.88668 -7.6413 -8.49822 -7.81489 -6.31553 -4.93163 -3.85121 -3.02698 -2.41241 -1.97071 -1.67422 -1.50379 -1.44821 
1.48387 1.54679 1.7406 2.08072 2.59405 3.32063 4.31605 5.6528 7.13614 7.95244 7.90812 7.20776 5.64925 3.78156 1.97698 -0.0731347 -1.9551 -3.30538 -4.10864 -4.20708 -3.79489 -3.03923 -2.044 -1.08104 -0.205011 0.68799 1.62433 2.69683 3.60106 3.93304 3.70716 3.06256 1.91209 0.421689 -1.36472 -3.30932 -5.13436 -6.89135 -7.98056 -7.79881 -6.61613 -5.24221 -4.12083 -3.24507 -2.57178 -2.0661 -1.70036 -1.45366 -1.31137 -1.26489 
1.32436 1.37832 1.54419 1.83417 2.26932 2.88064 3.7105 4.81512 6.1615 7.31562 7.68543 7.20277 6.31362 4.99567 3.19042 1.50354 0.00338658 -1.37491 -2.32222 -2.79877 -2.78845 -2.39273 -1.77534 -0.991299 -0.131262 0.754644 1.54913 2.18897 2.41013 2.38748 1.97096 1.03997 -0.0162019 -1.49193 -3.08958 -4.6429 -6.2847 -7.41129 -7.51678 -6.64181 -5.39035 -4.29585 -3.40769 -2.70675 -2.1632 -1.75193 -1.45263 -1.24976 -1.13237 -1.09396 
1.16727 1.21275 1.35229 1.59522 1.95748 2.46204 3.13929 4.02654 5.16381 6.36229 7.05742 7.1267 6.57353 5.57036 4.42267 2.92079 1.49131 0.359034 -0.632657 -1.29005 -1.47316 -1.39376 -1.21099 -0.79074 -0.18003 0.549043 1.04948 1.18621 1.08622 0.777524 0.254234 -0.638144 -1.8018 -3.11811 -4.48552 -5.84006 -6.79621 -7.00848 -6.41469 -5.34108 -4.34438 -3.4867 -2.79118 -2.2365 -1.80255 -1.47172 -1.22948 -1.0645 -0.968719 -0.937326 
1.01643 1.05416 1.16964 1.36982 1.66637 2.07585 2.61959 3.32335 4.21668 5.2892 6.25744 6.56468 6.42693 5.94338 4.9979 3.99057 2.7879 1.68025 0.776037 0.0634474 -0.292062 -0.579557 -0.680936 -0.483237 -0.111139 0.209656 0.33359 0.227132 -0.0609408 -0.622461 -1.29672 -2.05325 -3.23584 -4.38355 -5.44553 -6.30573 -6.46465 -5.94857 -5.10023 -4.25526 -3.46414 -2.80581 -2.26635 -1.83183 -1.4889 -1.22552 -1.03148 -0.898705 -0.821374 -0.795986 
0.874797 0.905615 0.999733 1.16214 1.40116 1.7283 2.15808 2.7074 3.39469 4.23852 5.14989 5.83531 5.95942 5.74077 5.29009 4.50032 3.58294 2.70737 1.87816 1.11617 0.574245 0.165561 -0.100552 -0.100593 -0.0757115 -0.213365 -0.417993 -0.645694 -1.06218 -1.68809 -2.49384 -3.28882 -4.23144 -5.16516 -5.74665 -5.83468 -5.34864 -4.71236 -4.0154 -3.33129 -2.73967 -2.23979 -1.82534 -1.48816 -1.21974 -1.01206 -0.858139 -0.752325 -0.690504 -0.670176 
0.7444 0.76921 0.844806 0.974673 1.16452 1.42209 1.7568 2.17901 2.69892 3.32437 4.05443 4.7717 5.25557 5.26469 5.0151 4.54929 3.95298 3.26468 2.55318 1.86834 1.18779 0.788019 0.595178 0.29773 -0.133035 -0.528002 -1.05071 -1.60597 -1.97514 -2.48998 -3.34416 -4.09152 -4.66393 -5.10679 -5.06074 -4.69922 -4.24064 -3.65182 -3.09708 -2.59234 -2.15166 -1.7749 -1.45911 -1.1997 -0.991445 -0.829157 -0.708167 -0.62462 -0.575659 -0.559535 
0.626392 0.646092 0.705983 0.808411 0.957157 1.1572 1.41434 1.73444 2.12243 2.58047 3.10541 3.6859 4.20914 4.54301 4.50469 4.22606 3.79327 3.29265 2.83461 2.22697 1.58686 1.16306 0.820604 0.321518 -0.255605 -0.775209 -1.33023 -2.02489 -2.57224 -3.03343 -3.5962 -4.11613 -4.29608 -4.20764 -4.02408 -3.66452 -3.22633 -2.78181 -2.37448 -2.00526 -1.67896 -1.39688 -1.15803 -0.960018 -0.799764 -0.674019 -0.579742 -0.514358 -0.475929 -0.463255 
0.521163 0.5366 0.58343 0.663172 0.778222 0.93163 1.12671 1.36647 1.65267 1.98463 2.35748 2.7603 3.17207 3.53523 3.73636 3.66617 3.40513 3.0768 2.62829 2.09539 1.62629 1.2659 0.76897 0.215428 -0.322289 -0.941372 -1.49724 -2.09654 -2.65344 -2.95247 -3.17429 -3.37869 -3.43816 -3.32346 -3.06191 -2.74838 -2.4218 -2.1063 -1.81158 -1.54229 -1.30191 -1.092 -0.912578 -0.762546 -0.640194 -0.543559 -0.470715 -0.419988 -0.390089 -0.380214 
0.428471 0.440413 0.476565 0.537864 0.625756 0.741984 0.888275 1.06587 1.27483 1.51321 1.77594 2.05365 2.3315 2.59008 2.79754 2.89844 2.82505 2.5966 2.29876 1.92967 1.48429 1.00665 0.501265 0.0420698 -0.407922 -0.904272 -1.34756 -1.78929 -2.17886 -2.43751 -2.61382 -2.66354 -2.59385 -2.44666 -2.24962 -2.03342 -1.80793 -1.58547 -1.37416 -1.17889 -1.00282 -0.847603 -0.713747 -0.600914 -0.508235 -0.434584 -0.378783 -0.339772 -0.316718 -0.309094 
0.347586 0.356703 0.384248 0.430769 0.497077 0.584079 0.692531 0.822673 0.973768 1.14351 1.32735 1.51791 1.70444 1.87301 2.00646 2.08724 2.11495 2.02044 1.80341 1.56014 1.20638 0.789612 0.390348 -0.000251893 -0.381177 -0.769025 -1.10966 -1.41592 -1.6881 -1.86101 -1.93031 -1.92846 -1.86962 -1.77251 -1.64388 -1.49712 -1.34161 -1.18557 -1.03514 -0.894507 -0.766407 -0.652447 -0.553348 -0.469181 -0.399585 -0.343958 -0.301613 -0.271902 -0.2543 -0.248472 
0.277419 0.284278 0.304963 0.339769 0.389108 0.453379 0.532782 0.627058 0.735173 0.85494 0.982628 1.11263 1.2373 1.3471 1.4311 1.4785 1.48078 1.42083 1.30287 1.14332 0.904191 0.60452 0.295118 -0.0196154 -0.305792 -0.5675 -0.812848 -1.02723 -1.20254 -1.3166 -1.36853 -1.37222 -1.3394 -1.27752 -1.1932 -1.09429 -0.987569 -0.878816 -0.772558 -0.672096 -0.579695 -0.496779 -0.424111 -0.36196 -0.310251 -0.268701 -0.236935 -0.214571 -0.201293 -0.196891 
0.216642 0.221708 0.23696 0.262539 0.29862 0.345314 0.402538 0.469836 0.546166 0.629667 0.717438 0.80537 0.888109 0.959211 1.01155 1.03802 1.03218 0.987393 0.90347 0.782957 0.619493 0.422373 0.211434 -0.00182286 -0.204836 -0.39287 -0.563698 -0.712145 -0.831456 -0.913374 -0.956753 -0.966795 -0.949832 -0.911367 -0.856508 -0.790425 -0.717827 -0.642769 -0.568533 -0.49761 -0.431785 -0.372242 -0.319685 -0.274448 -0.2366 -0.206043 -0.182589 -0.166029 -0.156176 -0.152906 
0.163777 0.16742 0.178369 0.196678 0.222392 0.255483 0.295753 0.34272 0.395482 0.452575 0.511847 0.570387 0.624529 0.669984 0.702113 0.716332 0.708509 0.675337 0.615915 0.530762 0.420056 0.289228 0.147678 0.0035342 -0.135923 -0.266132 -0.383882 -0.48552 -0.567027 -0.624772 -0.658008 -0.668906 -0.660882 -0.637528 -0.602383 -0.558918 -0.510336 -0.459442 -0.408551 -0.359477 -0.313559 -0.271728 -0.234569 -0.202407 -0.175366 -0.153444 -0.136561 -0.124608 -0.117485 -0.115119 
0.117271 0.119771 0.127275 0.139793 0.157313 0.179753 0.206905 0.238357 0.273411 0.311001 0.349626 0.387316 0.421658 0.44989 0.469077 0.476353 0.469204 0.445786 0.405397 0.34833 0.275731 0.190897 0.098819 0.00449888 -0.0875809 -0.174022 -0.252155 -0.319468 -0.373593 -0.412722 -0.436412 -0.445657 -0.442315 -0.428585 -0.406755 -0.379083 -0.34767 -0.314382 -0.280785 -0.248131 -0.217368 -0.189174 -0.163997 -0.142104 -0.123622 -0.108588 -0.0969768 -0.0887392 -0.0838226 -0.0821883 
0.0755355 0.0770937 0.081768 0.0895521 0.100417 0.114285 0.130993 0.150247 0.171579 0.194299 0.217462 0.239855 0.260022 0.276318 0.287023 0.290478 0.285253 0.270339 0.245327 0.210445 0.166607 0.115714 0.0604327 0.00359813 -0.0521727 -0.104716 -0.152251 -0.193217 -0.226274 -0.250489 -0.265615 -0.272118 -0.270978 -0.263441 -0.250854 -0.234564 -0.215841 -0.195819 -0.175465 -0.155562 -0.136714 -0.119361 -0.103802 -0.0902252 -0.0787294 -0.0693534 -0.0620972 -0.0569411 -0.0538603 -0.0528357 
0.036975 0.0377223 0.0399628 0.0436897 0.0488832 0.0554977 0.0634451 0.0725748 0.0826522 0.0933394 0.104181 0.114601 0.123914 0.131355 0.136129 0.137477 0.134754 0.127509 0.115564 0.0990442 0.0784187 0.0545555 0.0286341 0.00193328 -0.024338 -0.04914 -0.0715994 -0.0909705 -0.106643 -0.118212 -0.125564 -0.128889 -0.128612 -0.125292 -0.119551 -0.112018 -0.103288 -0.0938986 -0.0843091 -0.0748962 -0.0659528 -0.057695 -0.0502728 -0.0437815 -0.0382747 -0.0337762 -0.0302903 -0.0278108 -0.0263282 -0.025835 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 


==> fig/uniform_initial/direct_calculation/control_TimeMean/Control_init_1.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
0.0318713 0.0325997 0.034798 0.0385048 0.0437796 0.050696 0.0593319 0.0697552 0.082007 0.0960808 0.111898 0.12928 0.147921 0.167355 0.186927 0.205784 0.222888 0.237073 0.247146 0.251908 0.250052 0.240015 0.220097 0.18878 0.145757 0.0934561 0.0363357 -0.0215172 -0.0768091 -0.12759 -0.172868 -0.210927 -0.239689 -0.258142 -0.266556 -0.265773 -0.25719 -0.242546 -0.223678 -0.202344 -0.180096 -0.158208 -0.13766 -0.119147 -0.103127 -0.0898718 -0.079518 -0.0721192 -0.0676845 -0.0662076 
0.0649408 0.0664449 0.0709863 0.078649 0.0895642 0.103896 0.121819 0.143492 0.169023 0.198422 0.231551 0.268071 0.307372 0.348511 0.39014 0.430464 0.46726 0.498006 0.52019 0.531419 0.529111 0.509906 0.469925 0.404992 0.312935 0.199516 0.0764304 -0.0473879 -0.164527 -0.271311 -0.367353 -0.448721 -0.509652 -0.547827 -0.564512 -0.561485 -0.541864 -0.50952 -0.468455 -0.422457 -0.374832 -0.328256 -0.28475 -0.245725 -0.212081 -0.184328 -0.162705 -0.147282 -0.138049 -0.134976 
0.100412 0.102788 0.109966 0.122092 0.139393 0.162158 0.190702 0.225325 0.266251 0.31356 0.367102 0.42641 0.490589 0.558207 0.627156 0.694531 0.756604 0.808982 0.847523 0.868732 0.869144 0.843046 0.783851 0.682061 0.527542 0.331862 0.123625 -0.0838849 -0.276306 -0.448373 -0.607114 -0.74433 -0.844823 -0.904637 -0.929202 -0.920564 -0.884397 -0.827656 -0.757186 -0.679388 -0.599741 -0.522578 -0.45108 -0.38739 -0.332809 -0.28801 -0.253244 -0.228522 -0.213753 -0.208843 
0.139494 0.14289 0.153159 0.17053 0.19537 0.228148 0.269393 0.319624 0.379275 0.448582 0.527467 0.615397 0.711234 0.813068 0.917988 1.02175 1.11867 1.20118 1.26278 1.29921 1.30808 1.27951 1.18322 0.999287 0.759908 0.514612 0.231409 -0.0975592 -0.394722 -0.661823 -0.916929 -1.13866 -1.29105 -1.37205 -1.4045 -1.38385 -1.32117 -1.22846 -1.11632 -0.99476 -0.872123 -0.754766 -0.647175 -0.552216 -0.471478 -0.405648 -0.354834 -0.318846 -0.297404 -0.290285 
0.183403 0.188024 0.202006 0.225704 0.259682 0.304677 0.361535 0.431129 0.514235 0.611394 0.722725 0.847738 0.985127 1.13257 1.28644 1.44093 1.58832 1.71436 1.80841 1.84913 1.83629 1.74537 1.55041 1.27969 0.977816 0.667932 0.347092 -0.049125 -0.484242 -0.821989 -1.14058 -1.48087 -1.78762 -1.99414 -2.04988 -2.00445 -1.89803 -1.75104 -1.57785 -1.39407 -1.21187 -1.04006 -0.884548 -0.748817 -0.634515 -0.542061 -0.471155 -0.421182 -0.391506 -0.381668 
0.233348 0.239458 0.257965 0.289398 0.334608 0.394721 0.471059 0.565032 0.677979 0.81096 0.964504 1.13832 1.33103 1.53998 1.76145 1.98722 2.19939 2.34517 2.4029 2.40255 2.31392 2.1076 1.82659 1.50397 1.14233 0.82254 0.503798 0.0239126 -0.4931 -0.937129 -1.31713 -1.72691 -2.13743 -2.47801 -2.75086 -2.81015 -2.67354 -2.44568 -2.1814 -1.90794 -1.64217 -1.39569 -1.17582 -0.986364 -0.828557 -0.702078 -0.605791 -0.538306 -0.49838 -0.48517 
0.290512 0.29844 0.322486 0.363422 0.422505 0.501418 0.602186 0.727029 0.878164 1.05752 1.26635 1.50482 1.77155 2.06317 2.37886 2.66981 2.88249 2.96958 2.93115 2.83827 2.71217 2.44866 2.03529 1.65787 1.26626 0.909924 0.52892 0.0279065 -0.469077 -0.95763 -1.35524 -1.82829 -2.39643 -2.82788 -3.22719 -3.50297 -3.55282 -3.36823 -2.97584 -2.57303 -2.18998 -1.84095 -1.53464 -1.27442 -1.06029 -0.890387 -0.762085 -0.672712 -0.620052 -0.602665 
0.356018 0.366166 0.39698 0.449572 0.525764 0.62803 0.7594 0.923295 1.12328 1.36268 1.64405 1.96842 2.33477 2.73209 3.09671 3.38368 3.52314 3.56891 3.48251 3.19056 2.90029 2.5272 2.16127 1.80895 1.27876 0.850835 0.387497 -0.0759276 -0.368069 -0.820269 -1.35529 -1.87668 -2.41012 -2.97606 -3.53669 -3.96453 -4.2441 -4.28935 -3.9796 -3.4327 -2.8862 -2.39684 -1.97521 -1.62255 -1.3361 -1.11126 -0.942933 -0.82644 -0.758102 -0.735588 
0.430887 0.443724 0.482763 0.549572 0.646744 0.77785 0.947344 1.16038 1.42255 1.73938 2.11569 2.55401 3.03903 3.49601 3.83995 4.12284 4.1591 4.02422 3.88868 3.44777 2.82914 2.3234 1.89652 1.60083 1.1751 0.604157 0.202929 0.04263 -0.0846006 -0.603105 -1.24311 -1.73668 -2.30227 -2.95704 -3.57768 -4.1903 -4.68855 -4.98603 -4.96219 -4.47792 -3.76569 -3.08466 -2.51132 -2.03963 -1.66161 -1.36819 -1.15049 -1.00085 -0.913476 -0.884756 
0.515972 0.532044 0.58099 0.664986 0.787663 0.954079 1.17065 1.44501 1.78564 2.20148 2.70158 3.25665 3.82652 4.34786 4.62939 4.70514 4.71263 4.39297 3.91803 3.23929 2.45425 1.79548 1.11569 0.839783 0.759424 0.495234 0.298419 0.247997 0.127993 -0.267744 -0.76252 -1.202 -1.94394 -2.67766 -3.41859 -4.19784 -4.8386 -5.41731 -5.67164 -5.51592 -4.82356 -3.92176 -3.15497 -2.53293 -2.04094 -1.66337 -1.38582 -1.19638 -1.08628 -1.05018 
0.61189 0.631811 0.69256 0.797112 0.950454 1.15962 1.4337 1.78371 2.22228 2.76271 3.40649 4.07496 4.70375 5.13024 5.34698 5.24763 4.93486 4.31149 3.22039 2.3355 1.60445 0.762646 0.185136 0.0245707 0.103087 0.262229 0.415231 0.570132 0.5229 0.2668 0.0665946 -0.377207 -1.07006 -1.94267 -2.91819 -3.94048 -4.78028 -5.50587 -6.14723 -6.29495 -5.88246 -4.92806 -3.91669 -3.10718 -2.47585 -1.99708 -1.64846 -1.41222 -1.27558 -1.23088 
0.718936 0.743377 0.818019 0.946847 1.13659 1.39685 1.74023 2.18245 2.74217 3.43642 4.20721 4.98261 5.56081 5.89868 5.86689 5.37127 4.45018 3.30586 2.0195 0.954047 0.282741 -0.277082 -0.659186 -0.668494 -0.44774 -0.236668 0.234118 0.670464 0.927374 1.18809 1.20404 0.820319 0.133201 -0.764549 -1.98349 -3.18977 -4.38743 -5.46179 -6.23874 -6.8361 -6.78346 -5.97532 -4.80279 -3.76207 -2.96445 -2.36697 -1.93605 -1.6461 -1.47919 -1.42472 
0.836987 0.866665 0.957431 1.11454 1.34689 1.66731 2.09286 2.6455 3.3539 4.18923 5.10481 5.86983 6.36629 6.47712 5.85565 4.69636 3.3186 1.8911 0.5598 -0.676773 -1.32894 -1.57679 -1.7455 -1.49833 -1.00577 -0.419078 0.274295 0.85914 1.35836 1.98575 2.3047 2.22428 1.75003 0.703726 -0.536862 -2.08072 -3.63846 -4.97414 -6.20502 -7.02526 -7.38256 -6.97653 -5.78164 -4.48723 -3.49984 -2.76748 -2.24394 -1.89407 -1.69358 -1.6283 
0.965404 1.00106 1.11026 1.29981 1.58132 1.97153 2.49274 3.17315 4.03442 5.05767 6.01084 6.71049 7.01832 6.45801 5.15776 3.49847 1.80096 0.0805297 -1.27453 -2.24225 -2.86177 -2.8421 -2.49105 -1.89223 -1.27029 -0.618585 0.123398 0.960109 1.79269 2.51236 3.06407 3.47468 3.4153 2.54735 1.06831 -0.518871 -2.43503 -4.41585 -5.74982 -6.94213 -7.81303 -7.73753 -6.70693 -5.2771 -4.07174 -3.18969 -2.56508 -2.15042 -1.91382 -1.83695 
1.10293 1.14529 1.27521 1.50141 1.83878 2.30898 2.94105 3.77202 4.83186 5.92159 6.90372 7.46318 7.03941 5.80455 3.99957 1.90163 -0.0539278 -1.85197 -3.12482 -3.73656 -3.97626 -3.7041 -2.96941 -2.18524 -1.39487 -0.519084 0.288054 1.10436 1.96069 2.755 3.57896 4.24368 4.64303 4.35712 3.08695 1.12057 -1.00243 -3.13959 -5.31933 -6.88318 -7.80601 -8.23081 -7.6085 -6.0984 -4.65949 -3.62017 -2.88994 -2.40783 -2.13375 -2.04487 
1.24762 1.29735 1.45012 1.71689 2.11657 2.6769 3.43544 4.43991 5.62842 6.8374 7.69842 7.69831 6.64164 4.7231 2.42462 0.177965 -2.05042 -3.77211 -4.74752 -5.03254 -4.72159 -4.00452 -2.95276 -2.00322 -1.18637 -0.40846 0.33692 1.10876 1.97037 2.86685 3.74508 4.63358 5.35095 5.68959 4.9181 3.04877 0.685304 -1.98023 -4.47637 -6.33454 -7.77378 -8.69152 -8.32754 -6.86467 -5.23577 -4.04312 -3.20742 -2.65777 -2.34624 -2.24537 
1.39678 1.45443 1.63181 1.94248 2.41003 3.06958 3.97007 5.14463 6.48153 7.65437 8.18736 7.54554 5.73042 3.40072 0.865137 -1.85528 -4.03052 -5.38742 -6.03365 -5.66817 -4.65409 -3.55893 -2.57575 -1.73905 -1.00713 -0.325865 0.338415 1.02798 1.78686 2.65208 3.63737 4.64997 5.70782 6.51022 6.38736 4.821 2.17505 -0.606246 -3.27078 -5.75085 -7.75959 -8.88853 -8.82896 -7.54021 -5.79764 -4.4459 -3.50602 -2.89097 -2.54349 -2.43116 
1.54699 1.61294 1.81614 2.173 2.71225 3.477 4.52869 5.87676 7.31818 8.33656 8.30657 6.93542 4.70093 1.90831 -1.07827 -3.64741 -5.65245 -6.73973 -6.54019 -5.39802 -4.1431 -3.11823 -2.25458 -1.51496 -0.861125 -0.253429 0.342815 0.963508 1.64586 2.42795 3.35431 4.46356 5.64662 6.73922 7.39137 6.40499 3.84051 0.808646 -2.38743 -5.33588 -7.53076 -8.80016 -9.13378 -8.11807 -6.30673 -4.80715 -3.77184 -3.09742 -2.71747 -2.59481 
1.69417 1.76856 1.99807 2.40216 3.01488 3.88711 5.08857 6.59283 8.09562 8.81461 8.10376 6.12147 3.34562 0.370864 -2.54731 -5.28706 -7.14667 -7.37903 -6.26476 -4.86985 -3.7125 -2.77606 -1.99716 -1.33128 -0.740717 -0.190649 0.351322 0.917642 1.54221 2.26179 3.11881 4.16289 5.43196 6.81697 7.88428 7.48021 5.2647 2.04082 -1.52608 -4.77407 -7.21999 -8.71735 -9.35693 -8.57594 -6.72328 -5.10456 -3.99095 -3.26742 -2.86052 -2.72928 
1.83369 1.91639 2.17185 2.62277 3.30916 4.29176 5.65115 7.27792 8.63119 8.91594 7.73311 5.32732 2.26791 -1.01676 -4.25797 -6.80031 -7.89815 -7.26942 -5.77347 -4.43629 -3.37022 -2.5076 -1.79309 -1.18318 -0.641511 -0.135654 0.364745 0.889968 1.47201 2.14659 2.95604 3.9534 5.21096 6.69454 8.06045 8.33075 6.31133 2.78806 -0.708731 -4.08956 -6.88981 -8.68786 -9.58416 -8.89945 -7.02102 -5.32205 -4.15242 -3.39297 -2.9662 -2.82861 
1.96055 2.05109 2.33107 2.8264 3.58288 4.671 6.14771 7.88356 9.11752 8.9398 7.14183 4.35709 1.22884 -2.13662 -5.47321 -7.89187 -8.26676 -6.93461 -5.35126 -4.10117 -3.10525 -2.29989 -1.63378 -1.06541 -0.559924 -0.0865016 0.383726 0.87961 1.43188 2.07533 2.85159 3.81302 5.02862 6.53927 8.11997 8.80577 7.04876 3.43696 -0.139848 -3.67933 -6.64798 -8.61647 -9.73358 -9.10084 -7.20373 -5.45355 -4.24959 -3.46846 -3.02977 -2.88839 
2.06965 2.16719 2.46913 3.00432 3.82341 5.00176 6.61559 8.35186 9.33418 8.75306 6.74446 3.81577 0.304868 -3.31436 -6.55209 -8.5111 -8.20653 -6.55312 -5.04154 -3.85349 -2.90838 -2.1445 -1.51283 -0.973503 -0.492913 -0.04136 0.409017 0.886132 1.41986 2.04414 2.79949 3.73609 4.91705 6.41375 8.16712 9.15097 7.46488 3.81269 0.198423 -3.40559 -6.60091 -8.71828 -9.79671 -9.18591 -7.26408 -5.49309 -4.27791 -3.49043 -3.04842 -2.90599 
2.15609 2.2594 2.57961 3.14858 4.02316 5.29123 6.9917 8.68411 9.39586 8.57192 6.37387 3.27042 -0.201704 -3.95786 -7.43914 -8.9294 -8.0073 -6.27772 -4.82823 -3.68387 -2.77253 -2.03553 -1.42557 -0.903944 -0.437922 0.00151206 0.441639 0.909856 1.43555 2.05213 2.79935 3.72602 4.8932 6.37807 8.22123 9.27124 7.58114 3.92523 0.230728 -3.42425 -6.68365 -8.80772 -9.80797 -9.13697 -7.18479 -5.43439 -4.23487 -3.45769 -3.0214 -2.8808 
2.21549 2.32293 2.65621 3.24952 4.16453 5.49928 7.29091 8.97753 9.47181 8.33811 5.91514 2.88454 -0.455335 -4.32021 -7.76136 -9.03856 -7.94786 -6.14106 -4.712 -3.58807 -2.69331 -1.96907 -1.36872 -0.854081 -0.392823 0.043818 0.482958 0.951892 1.47994 2.10044 2.85294 3.7858 4.95925 6.45007 8.3084 9.25492 7.45595 3.84823 -0.0327847 -3.84209 -6.88498 -8.92811 -9.86668 -8.96907 -6.95733 -5.27747 -4.12226 -3.37209 -2.95037 -2.81438 
2.24457 2.35412 2.69404 3.29942 4.23306 5.59219 7.4188 9.1662 9.64637 8.15138 5.56288 2.80535 -0.462711 -4.43554 -7.80015 -8.98893 -7.92369 -6.10761 -4.68314 -3.56199 -2.66791 -1.94276 -1.34015 -0.821985 -0.355828 0.0872754 0.534711 1.0141 1.55516 2.1917 2.96382 3.92035 5.12104 6.63675 8.49743 9.05909 7.00955 3.3263 -0.640125 -4.21984 -7.19428 -9.25188 -9.8977 -8.64405 -6.60609 -5.03549 -3.94799 -3.23893 -2.83938 -2.7104 
2.24151 2.35102 2.69082 3.2959 4.22872 5.58548 7.42956 9.21625 9.60168 8.10246 5.60628 2.91734 -0.322234 -4.20816 -7.48901 -8.8319 -7.91855 -6.16683 -4.74104 -3.60553 -2.69582 -1.95574 -1.33878 -0.806351 -0.325418 0.13367 0.599048 1.09912 1.66446 2.32993 3.13717 4.13731 5.39439 6.98841 8.77699 8.60458 5.87053 2.2789 -1.36912 -4.66256 -7.53805 -9.56017 -9.78937 -8.16013 -6.17452 -4.72987 -3.72415 -3.06604 -2.69435 -2.57422 
2.20614 2.31348 2.64646 3.2392 4.15269 5.48121 7.30639 9.11893 9.61492 8.21523 5.78698 3.2352 0.229591 -3.61598 -7.04169 -8.53412 -7.94199 -6.37708 -4.9036 -3.72361 -2.77868 -2.0085 -1.36438 -0.806393 -0.300271 0.184911 0.678588 1.21043 1.81226 2.52049 3.37893 4.44196 5.78013 7.49499 8.73846 7.64886 4.57812 1.07975 -2.41164 -5.50547 -8.04269 -9.62507 -9.34063 -7.54088 -5.69589 -4.3793 -3.46292 -2.86213 -2.5222 -2.41222 
2.13988 2.243 2.56277 3.13158 4.00753 5.28174 7.0555 8.83653 9.43494 8.32251 6.26305 3.89885 0.934379 -2.6959 -6.12237 -8.01139 -7.94874 -6.68424 -5.16887 -3.91679 -2.91825 -2.10249 -1.41751 -0.82174 -0.279197 0.24306 0.776492 1.35257 2.00463 2.7708 3.69755 4.8415 6.27066 7.93401 8.17109 6.15836 3.07836 -0.303778 -3.5118 -6.36565 -8.58434 -9.58099 -8.70772 -6.78685 -5.16333 -3.99331 -3.17455 -2.63578 -2.33018 -2.23118 
2.04562 2.14271 2.44352 2.97766 3.79794 4.98597 6.64218 8.38915 9.13744 8.48639 6.94719 4.72223 1.84811 -1.56948 -4.85458 -7.11993 -7.80924 -6.95214 -5.49734 -4.18268 -3.11813 -2.24084 -1.49952 -0.852307 -0.261093 0.310281 0.896436 1.53138 2.24987 3.09133 4.10696 5.35912 6.89627 7.86632 6.84232 4.27466 1.28408 -1.77448 -4.62806 -7.16469 -9.00801 -9.27226 -7.83551 -6.00488 -4.60738 -3.58868 -2.87063 -2.39582 -2.12566 -2.03801 
1.92759 2.01719 2.29448 2.78563 3.53695 4.61896 6.12609 7.81681 8.86573 8.72901 7.54067 5.36566 2.61438 -0.245093 -3.11906 -5.70983 -7.12174 -6.96622 -5.88033 -4.54689 -3.39047 -2.4299 -1.61232 -0.897869 -0.244897 0.388567 1.04226 1.7542 2.55957 3.49521 4.62194 6.01569 7.17366 6.6908 4.80063 2.31282 -0.455654 -3.17959 -5.86106 -7.97223 -9.06925 -8.54097 -6.85068 -5.24918 -4.05642 -3.18235 -2.56258 -2.15078 -1.9157 -1.83931 
1.7909 1.87202 2.12271 2.56549 3.2399 4.20545 5.54487 7.20474 8.47735 8.732 7.88568 5.97723 3.68825 1.29378 -1.41633 -3.98893 -5.80103 -6.45627 -5.99049 -4.92098 -3.74939 -2.67835 -1.75631 -0.956741 -0.229593 0.478986 1.21666 2.02973 2.95219 3.99913 5.24063 6.32342 6.07309 4.67585 2.74421 0.328371 -2.25135 -4.72877 -6.80156 -8.40697 -8.75412 -7.51172 -5.83954 -4.52197 -3.52465 -2.78682 -2.26001 -1.90817 -1.70663 -1.64102 
1.64113 1.71323 1.93567 2.3274 2.92159 3.76839 4.93978 6.47191 7.9192 8.45311 7.87825 6.66111 4.95237 2.69076 0.192125 -2.0363 -3.9163 -5.16431 -5.46255 -4.98259 -4.07314 -3.00091 -1.92412 -1.02289 -0.214847 0.580206 1.41703 2.36494 3.46624 4.54162 5.25456 5.04407 4.07428 2.52971 0.553643 -1.57708 -3.84505 -5.88668 -7.6413 -8.49822 -7.81489 -6.31553 -4.93163 -3.85121 -3.02698 -2.41241 -1.97071 -1.67422 -1.50379 -1.44821 
1.48387 1.54679 1.7406 2.08072 2.59405 3.32063 4.31605 5.6528 7.13614 7.95244 7.90812 7.20776 5.64925 3.78156 1.97698 -0.0731347 -1.9551 -3.30538 -4.10864 -4.20708 -3.79489 -3.03923 -2.044 -1.08104 -0.205011 0.68799 1.62433 2.69683 3.60106 3.93304 3.70716 3.06256 1.91209 0.421689 -1.36472 -3.30932 -5.13436 -6.89135 -7.98056 -7.79881 -6.61613 -5.24221 -4.12083 -3.24507 -2.57178 -2.0661 -1.70036 -1.45366 -1.31137 -1.26489 
1.32436 1.37832 1.54419 1.83417 2.26932 2.88064 3.7105 4.81512 6.1615 7.31562 7.68543 7.20277 6.31362 4.99567 3.19042 1.50354 0.00338658 -1.37491 -2.32222 -2.79877 -2.78845 -2.39273 -1.77534 -0.991299 -0.131262 0.754644 1.54913 2.18897 2.41013 2.38748 1.97096 1.03997 -0.0162019 -1.49193 -3.08958 -4.6429 -6.2847 -7.41129 -7.51678 -6.64181 -5.39035 -4.29585 -3.40769 -2.70675 -2.1632 -1.75193 -1.45263 -1.24976 -1.13237 -1.09396 
1.16727 1.21275 1.35229 1.59522 1.95748 2.46204 3.13929 4.02654 5.16381 6.36229 7.05742 7.1267 6.57353 5.57036 4.42267 2.92079 1.49131 0.359034 -0.632657 -1.29005 -1.47316 -1.39376 -1.21099 -0.79074 -0.18003 0.549043 1.04948 1.18621 1.08622 0.777524 0.254234 -0.638144 -1.8018 -3.11811 -4.48552 -5.84006 -6.79621 -7.00848 -6.41469 -5.34108 -4.34438 -3.4867 -2.79118 -2.2365 -1.80255 -1.47172 -1.22948 -1.0645 -0.968719 -0.937326 
1.01643 1.05416 1.16964 1.36982 1.66637 2.07585 2.61959 3.32335 4.21668 5.2892 6.25744 6.56468 6.42693 5.94338 4.9979 3.99057 2.7879 1.68025 0.776037 0.0634474 -0.292062 -0.579557 -0.680936 -0.483237 -0.111139 0.209656 0.33359 0.227132 -0.0609408 -0.622461 -1.29672 -2.05325 -3.23584 -4.38355 -5.44553 -6.30573 -6.46465 -5.94857 -5.10023 -4.25526 -3.46414 -2.80581 -2.26635 -1.83183 -1.4889 -1.22552 -1.03148 -0.898705 -0.821374 -0.795986 
0.874797 0.905615 0.999733 1.16214 1.40116 1.7283 2.15808 2.7074 3.39469 4.23852 5.14989 5.83531 5.95942 5.74077 5.29009 4.50032 3.58294 2.70737 1.87816 1.11617 0.574245 0.165561 -0.100552 -0.100593 -0.0757115 -0.213365 -0.417993 -0.645694 -1.06218 -1.68809 -2.49384 -3.28882 -4.23144 -5.16516 -5.74665 -5.83468 -5.34864 -4.71236 -4.0154 -3.33129 -2.73967 -2.23979 -1.82534 -1.48816 -1.21974 -1.01206 -0.858139 -0.752325 -0.690504 -0.670176 
0.7444 0.76921 0.844806 0.974673 1.16452 1.42209 1.7568 2.17901 2.69892 3.32437 4.05443 4.7717 5.25557 5.26469 5.0151 4.54929 3.95298 3.26468 2.55318 1.86834 1.18779 0.788019 0.595178 0.29773 -0.133035 -0.528002 -1.05071 -1.60597 -1.97514 -2.48998 -3.34416 -4.09152 -4.66393 -5.10679 -5.06074 -4.69922 -4.24064 -3.65182 -3.09708 -2.59234 -2.15166 -1.7749 -1.45911 -1.1997 -0.991445 -0.829157 -0.708167 -0.62462 -0.575659 -0.559535 
0.626392 0.646092 0.705983 0.808411 0.957157 1.1572 1.41434 1.73444 2.12243 2.58047 3.10541 3.6859 4.20914 4.54301 4.50469 4.22606 3.79327 3.29265 2.83461 2.22697 1.58686 1.16306 0.820604 0.321518 -0.255605 -0.775209 -1.33023 -2.02489 -2.57224 -3.03343 -3.5962 -4.11613 -4.29608 -4.20764 -4.02408 -3.66452 -3.22633 -2.78181 -2.37448 -2.00526 -1.67896 -1.39688 -1.15803 -0.960018 -0.799764 -0.674019 -0.579742 -0.514358 -0.475929 -0.463255 
0.521163 0.5366 0.58343 0.663172 0.778222 0.93163 1.12671 1.36647 1.65267 1.98463 2.35748 2.7603 3.17207 3.53523 3.73636 3.66617 3.40513 3.0768 2.62829 2.09539 1.62629 1.2659 0.76897 0.215428 -0.322289 -0.941372 -1.49724 -2.09654 -2.65344 -2.95247 -3.17429 -3.37869 -3.43816 -3.32346 -3.06191 -2.74838 -2.4218 -2.1063 -1.81158 -1.54229 -1.30191 -1.092 -0.912578 -0.762546 -0.640194 -0.543559 -0.470715 -0.419988 -0.390089 -0.380214 
0.428471 0.440413 0.476565 0.537864 0.625756 0.741984 0.888275 1.06587 1.27483 1.51321 1.77594 2.05365 2.3315 2.59008 2.79754 2.89844 2.82505 2.5966 2.29876 1.92967 1.48429 1.00665 0.501265 0.0420698 -0.407922 -0.904272 -1.34756 -1.78929 -2.17886 -2.43751 -2.61382 -2.66354 -2.59385 -2.44666 -2.24962 -2.03342 -1.80793 -1.58547 -1.37416 -1.17889 -1.00282 -0.847603 -0.713747 -0.600914 -0.508235 -0.434584 -0.378783 -0.339772 -0.316718 -0.309094 
0.347586 0.356703 0.384248 0.430769 0.497077 0.584079 0.692531 0.822673 0.973768 1.14351 1.32735 1.51791 1.70444 1.87301 2.00646 2.08724 2.11495 2.02044 1.80341 1.56014 1.20638 0.789612 0.390348 -0.000251893 -0.381177 -0.769025 -1.10966 -1.41592 -1.6881 -1.86101 -1.93031 -1.92846 -1.86962 -1.77251 -1.64388 -1.49712 -1.34161 -1.18557 -1.03514 -0.894507 -0.766407 -0.652447 -0.553348 -0.469181 -0.399585 -0.343958 -0.301613 -0.271902 -0.2543 -0.248472 
0.277419 0.284278 0.304963 0.339769 0.389108 0.453379 0.532782 0.627058 0.735173 0.85494 0.982628 1.11263 1.2373 1.3471 1.4311 1.4785 1.48078 1.42083 1.30287 1.14332 0.904191 0.60452 0.295118 -0.0196154 -0.305792 -0.5675 -0.812848 -1.02723 -1.20254 -1.3166 -1.36853 -1.37222 -1.3394 -1.27752 -1.1932 -1.09429 -0.987569 -0.878816 -0.772558 -0.672096 -0.579695 -0.496779 -0.424111 -0.36196 -0.310251 -0.268701 -0.236935 -0.214571 -0.201293 -0.196891 
0.216642 0.221708 0.23696 0.262539 0.29862 0.345314 0.402538 0.469836 0.546166 0.629667 0.717438 0.80537 0.888109 0.959211 1.01155 1.03802 1.03218 0.987393 0.90347 0.782957 0.619493 0.422373 0.211434 -0.00182286 -0.204836 -0.39287 -0.563698 -0.712145 -0.831456 -0.913374 -0.956753 -0.966795 -0.949832 -0.911367 -0.856508 -0.790425 -0.717827 -0.642769 -0.568533 -0.49761 -0.431785 -0.372242 -0.319685 -0.274448 -0.2366 -0.206043 -0.182589 -0.166029 -0.156176 -0.152906 
0.163777 0.16742 0.178369 0.196678 0.222392 0.255483 0.295753 0.34272 0.395482 0.452575 0.511847 0.570387 0.624529 0.669984 0.702113 0.716332 0.708509 0.675337 0.615915 0.530762 0.420056 0.289228 0.147678 0.0035342 -0.135923 -0.266132 -0.383882 -0.48552 -0.567027 -0.624772 -0.658008 -0.668906 -0.660882 -0.637528 -0.602383 -0.558918 -0.510336 -0.459442 -0.408551 -0.359477 -0.313559 -0.271728 -0.234569 -0.202407 -0.175366 -0.153444 -0.136561 -0.124608 -0.117485 -0.115119 
0.117271 0.119771 0.127275 0.139793 0.157313 0.179753 0.206905 0.238357 0.273411 0.311001 0.349626 0.387316 0.421658 0.44989 0.469077 0.476353 0.469204 0.445786 0.405397 0.34833 0.275731 0.190897 0.098819 0.00449888 -0.0875809 -0.174022 -0.252155 -0.319468 -0.373593 -0.412722 -0.436412 -0.445657 -0.442315 -0.428585 -0.406755 -0.379083 -0.34767 -0.314382 -0.280785 -0.248131 -0.217368 -0.189174 -0.163997 -0.142104 -0.123622 -0.108588 -0.0969768 -0.0887392 -0.0838226 -0.0821883 
0.0755355 0.0770937 0.081768 0.0895521 0.100417 0.114285 0.130993 0.150247 0.171579 0.194299 0.217462 0.239855 0.260022 0.276318 0.287023 0.290478 0.285253 0.270339 0.245327 0.210445 0.166607 0.115714 0.0604327 0.00359813 -0.0521727 -0.104716 -0.152251 -0.193217 -0.226274 -0.250489 -0.265615 -0.272118 -0.270978 -0.263441 -0.250854 -0.234564 -0.215841 -0.195819 -0.175465 -0.155562 -0.136714 -0.119361 -0.103802 -0.0902252 -0.0787294 -0.0693534 -0.0620972 -0.0569411 -0.0538603 -0.0528357 
0.036975 0.0377223 0.0399628 0.0436897 0.0488832 0.0554977 0.0634451 0.0725748 0.0826522 0.0933394 0.104181 0.114601 0.123914 0.131355 0.136129 0.137477 0.134754 0.127509 0.115564 0.0990442 0.0784187 0.0545555 0.0286341 0.00193328 -0.024338 -0.04914 -0.0715994 -0.0909705 -0.106643 -0.118212 -0.125564 -0.128889 -0.128612 -0.125292 -0.119551 -0.112018 -0.103288 -0.0938986 -0.0843091 -0.0748962 -0.0659528 -0.057695 -0.0502728 -0.0437815 -0.0382747 -0.0337762 -0.0302903 -0.0278108 -0.0263282 -0.025835 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 

